A contrastive learning approach for individual re-identification in a wild fish population

In both terrestrial and marine ecology, physical tagging is a frequently used method to study population dynamics and behavior. However, such tagging techniques are increasingly being replaced by individual re-identification using image analysis. This paper introduces a contrastive learning-based model for identifying individuals. The model uses the first parts of the Inception v3 network, supported by a projection head, and we use contrastive learning to find similar or dissimilar image pairs from a collection of uniform photographs. We apply this technique for corkwing wrasse, Symphodus melops, an ecologically and commercially important fish species. Photos are taken during repeated catches of the same individuals from a wild population, where the intervals between individual sightings might range from a few days to several years. Our model achieves a one-shot accuracy of 0.35, a 5-shot accuracy of 0.56, and a 100-shot accuracy of 0.88, on our dataset.

==> A contrastive learning approach for individual re-identification in a wild fish population/figures/network.tikz <==
\begin{tikzpicture}[
    -,
    >=stealth',
    auto,
    thick,
    node distance=0.5cm and 1cm,
    node/.style={rectangle,draw, minimum height=0.5cm, minimum width=0.25cm},
    legend/.style={rectangle,draw, minimum height=0.25cm, minimum width=0.25cm},
    conv/.style={fill=black!20!yellow},
    maxpool/.style={fill=black!20!red},
    avgpool/.style={fill=black!20!blue},
    concat/.style={fill=black!20!green},
    globavg/.style={fill=black!20!cyan},
    dense/.style={fill=black!20!orange},
    l2/.style={fill=black!20!pink},
]

\node[node, conv] (1) {};
\node[node, conv] (2) [right of=1] {};
\node[node, conv] (3) [right of=2] {};
\node[node, maxpool] (4) [right of=3] {};
\node[node, conv] (5) [right of=4] {};
\node[node, conv] (6) [right of=5] {};
\node[node, maxpool] (7) [right of=6] {};

\coordinate [right = 0.25cm of 7] (7f8) {};

\node[node, conv] (8b1) [above right=of 7, xshift=0.25cm] {};
\node[node, conv] (8b2) [right of=8b1] {};
\node[node, conv] (8b3) [right of=8b2] {};

\node[node, conv] (8a1) [above of=8b2, yshift=0.25cm] {};

\node[node, conv] (8c1) [below right=of 7] {};
\node[node, conv] (8c2) [right of=8c1] {};
\node[node, conv] (8c3) [right of=8c2] {};
\node[node, conv] (8c4) [right of=8c3] {};

\node[node, avgpool] (8d1) [below of=8c2, yshift=-0.25cm] {};
\node[node, conv] (8d2) [right of=8d1] {};

\node[node, concat] (9) [above right=of 8c4] {};

\coordinate [left = 0.25cm of 9] (8f9) {};
\coordinate [right = 0.25cm of 9] (9f10) {};

\node[node, conv] (10b1) [right of=9f10] {};
\node[node, conv] (10b2) [right of=10b1] {};
\node[node, conv] (10b3) [right of=10b2] {};

\node[node, conv] (10a1) [above of=10b2, yshift=0.25cm] {};

\node[node, maxpool] (10c1) [below of=10b2, yshift=-0.25cm] {};

\coordinate [right = 0.25cm of 10b3] (10f11) {};

\node[node, concat] (11) [right=0.25cm of 10f11] {};

\draw [dashed] (9.97,-1) -- (9.97,1);

\node[node, globavg] (12) [right of=11] {};
\node[node, dense] (13) [right of=12] {};
\node[node, l2] (14) [right of=13] {};

\path[every node/.style={font=\sffamily\small}]
    (1) edge node [right] {} (2)
    (2) edge node [right] {} (3)
    (3) edge node [right] {} (4)
    (4) edge node [right] {} (5)
    (5) edge node [right] {} (6)
    (6) edge node [right] {} (7)
    (7) edge node [right] {} (7f8)
    
    (7f8) edge[bend left=45] node [right] {} (8a1)
    (8a1) edge[bend left=45] node [right] {} (8f9)
    
    (7f8) edge[bend left=45] node [right] {} (8b1)
    (8b1) edge node [right] {} (8b2)
    (8b2) edge node [right] {} (8b3)
    (8b3) edge[bend left=45] node [right] {} (8f9)
    
    (7f8) edge[bend right=45] node [right] {} (8c1)
    (8c1) edge node [right] {} (8c2)
    (8c2) edge node [right] {} (8c3)
    (8c3) edge node [right] {} (8c4)
    (8c4) edge[bend right=45] node [right] {} (8f9)
    
    (7f8) edge[bend right=45] node [right] {} (8d1)
    (8d1) edge node [right] {} (8d2)
    (8d2) edge[bend right=45] node [right] {} (8f9)
    
    (8f9) edge node [right] {} (9)
    (9) edge node [right] {} (9f10)
    
    (9f10) edge[bend left=45] node [right] {} (10a1)
    (10a1) edge[bend left=45] node [right] {} (10f11)
    
    (9f10) edge node [right] {} (10b1)
    (10b1) edge node [right] {} (10b2)
    (10b2) edge node [right] {} (10b3)
    (10b3) edge node [right] {} (11)
    
    (9f10) edge[bend right=45] node [right] {} (10c1)
    (10c1) edge[bend right=45] node [right] {} (10f11)
    
    (11) edge node [right] {} (12)
    (12) edge node [right] {} (13)
    (13) edge node [right] {} (14)
    ;

\node [above right=0.4cm and 1cm of 8b3] {3x};
\node [fit=(8a1) (8d1) (9),draw,dotted,black,padding,fill=black,opacity=0.1,xshift=-0.6cm, minimum width=4cm] (block) {};

\matrix [below left] at (current bounding box.south east) {
  \node [legend,conv,label=right:Convolution] {}; &
  \node [legend,maxpool,label=right:MaxPool] {}; &
  \node [legend,avgpool,label=right:AvgPool] {}; \\
  \node [legend,concat,label=right:Concatenation] {}; &
  \node [legend,globavg,label=right:GlobalAvg2D] {}; &
  \node [legend,dense,label=right:Dense] {}; \\
  \node [legend,l2,label=right:L2 Normalization] {}; \\
};
    
\end{tikzpicture}
